Refinement of Parameters of Six Selected Galactic Potential Models

This paper is devoted to the refinement of the parameters of the six three-component (bulge, disk, halo) axisymmetric Galactic gravitational potential models on the basis of modern data on circular velocities of Galactic objects located at distances up to 200 kpc from the Galactic center. In all models the bulge and disk are described by the Miyamoto--Nagai expressions. To describe the halo, the models of Allen-Santill\'an (I), Wilkinson-Evans (II), Navarro-Frenk-White (III), Binney (IV), Plummer (V), and Hernquist (VI) are used. The sought-for parameters of potential models are determined by fitting the model rotation curves to the measured velocities, taking into account restrictions on the local dynamical matter density $\rho_\odot=0.1 M_\odot$ pc$^{-3}$ and the vertical force $|K_{z=1.1}|/2\pi G=77 M_\odot $ pc$^{-2}$. A comparative analysis of the refined potential models is made and for each of the models the estimates of a number of the Galactic characteristics are presented.

==> fonts/mmathdgm/doc/fonts/mmathdgm/mmathdgm.txt <==
          The mmathdgm package
Math fonts using Minion Math together with DGMeta


File:       README
Author:     giovanni, le-tex publishing services


DESCRIPTION
===========

This package provides virtual math fonts on the basis of 
Minion Math and DGMeta(Serif)Science fonts.

Note that respective font packages for Minion Math and for
the DGMeta fonts must be installed.

Copyright:  (C) 2014 le-tex publishing services


FILES IN DISTRIBUTION
=====================

   BASE DISTRIBUTION:

      README             This file.
      Some virtual font files
      mmathdgm.sty       The file to use the font in a LaTeX document.


BASIC INSTALLATION
====================

   The package ZIP file is structered to be unzipped into
   the $TEXMFLOCAL directory of a TeXLive installation.

   After unzipping run mktexlsr.

